Depth-SIMS: Semi-Parametric Image and Depth Synthesis

In this paper we present a compositing image synthesis method that generates RGB canvases with well aligned segmentation maps and sparse depth maps, coupled with an in-painting network that transforms the RGB canvases into high quality RGB images and the sparse depth maps into pixel-wise dense depth maps. We benchmark our method in terms of structural alignment and image quality, showing an increase in mIoU over SOTA by 3.7 percentage points and a highly competitive FID. Furthermore, we analyse the quality of the generated data as training data for semantic segmentation and depth completion, and show that our approach is more suited for this purpose than other methods.

==> reviews/CommentsToAuthor.txt <==
Comments to author (Associate Editor)
=====================================

The three reviewers are quite consistent in supporting the
novelty of the contribution of this work. They also rate
the paper well presented and clear. At the same time, they
raise a number of concerns and comments that limit the
quality of the work and should be ideally dealt with before
the paper is published. 


----------------------------------------
Comments on Video Attachment:

The video is rated useful and well made by all reviewers. 
Comments to author (Editor)
================================

I concur with the reviewers and AE. 


----------------------------------------
Comments on Video Attachment:

No comment.

==> reviews/Review15725.txt <==
Reviewer 6 of ICRA 2022 submission 1523

Comments to the author
======================

The concept itself is quite complex and it takes a few
reads to fully understand the operation.
Having said that, the document is very well written and
easy to read.
The objectives, contributions and motivations are clear,
and the related work section supports the specified aims.
The steps, including empirical decisions are
well-described, which should make it easier to reproduce
the results.
The evaluation seems convincing; well-motivated with good
explanations for some of the values.
The choice of experiments themselves shows a clear overall
improvement against well-known and high-profile approaches.

I have a few minor suggestions:

I do feel as though Fig. 2 could be polished and made
clearer, particularly because there are lots of processes
in the proposed approach.
Maybe make use of the horizontal space to not consume more
pages.
The text could be larger, the rounding radii could be
smaller.
The arrows could be arranged to have fewer intersections
The same is true of Fig.5.

I couldn't see a reference to Fig. 4 anywhere. I think it's
better to reference all figures in the text somewhere.
Section IIA seems like a good place to provide Fig. 4 as a
supporting example, despite not appearing until a few pages
later.

There are virtually no spelling or grammatical mistakes.
However, I believe 'dependant' (first paragraph of section
V) should be 'dependent'.

Would it be possible to group listed references?
e.g. in IIA: [10], [11], [12], [6], [5] -> [10,11,12,6,5]

Comments on the Video Attachment
================================

Very rich in information and good animations supporting the
speech. However, the structure was confusing to follow, not
helped by monotone speech.
Some information not on displayed for long enough, even
with the ability to pause.
Could be more polished.

==> reviews/Review3431.txt <==
Reviewer 1 of ICRA 2022 submission 1523

Comments to the author
======================

This publication proposes a method for semi-parametric
image synthesis for urban traffic scenes accompanied with
semantic segmentation and depth estimation ground truth. It
is based on the SIMS concept but introduces several
techniques for improving image blob retrieval and semantic
map generation.

Although the area of the work bears high importance and the
publication has high relevance to the field there are
several aspects which the authors might want to adress in
order to improve the quality of their work.

The paper is overall well structured and provides sound
technical description of the method. Nevertheless it lacks
readability and consistent story-line. Second paragrhaph of
the introduction might be an example of such twisted
exlnanation and could be reworked.

Several critic points are summurized below:
1. Actual contribution on top of the SIMS concept except
addig depth GT is not clear
2. Several claims in the paper are misleading or not backed
with experimental results.
2.1. "examining whether a hight score ... in mIoU leads to
better results when using generated data to train
downstream task". Does this mean that results on downstream
task lead to better performance on downstream task? Please,
clarify
2.2. "results in .. structural alignment of the synthesised
image". How does this quantified and measured?
2.3. "In contrast to the method used by SIMS we produce a
segmentation map that is better aligned with the output RGB
canvas". Which exp results do confirm that statement? What
metric is used?
3. Several concepts in the equations 1,3 and 4 were not
introduced: t_i_j_c, E_t, D_GT
4. Although qualitative image generation results are not
convincing, performance of the proposed method on the
downstream task is significantly better. Hence several
concerns.
4.1. Artifacts claimed to be tackled by the method in II.A
(lighting, shading, poses etc) still persist in the
resulting images - shades below cars, inconsistent
orientation of the bus, inconsistent lane markings, spatial
inconsistency of traffic sign, bus lighting vs car lighting
4.2 Since quality of generated images is under question, it
could be reasonable to see the results of ablation study to
be able to figure out what exactly affects the downstream
task.
4.3 Qualitative evaluation is reduced to oly ione sample
and 3 benchmarks which might be insufficient.
5. Fig.2 legend unclear (box colors and outlines)
6. Contradiction on the segmentation model used for the
experiments.

Comments on the Video Attachment
================================

No comments

==> reviews/Review3445.txt <==
Reviewer 5 of ICRA 2022 submission 1523

Comments to the author
======================

The paper proposes to enhance/extend a previous approach
for image synthesis, SIMS. It tries to fix the problem of
ground truth/RGB image misalignment and adds a depth
synthesis branch.

The extensions seem to be novel and, according to the
metrics, solve the problems the authors identified. 

The overall presentation is quite nice, but requires
reading the SIMS paper to properly understand the
contribution. Hence, the authors could make it clearer
which
parts are identical with SIMS, which parts are completely
novel and which parts have changed (and why) compared to
SIMS.

As minor remarks, putting the variable names in Fig. 3 to
the images could greatly improve readability. In Fig. 2 and
Fig. 5, some text is barely readable in the printed
version. Hence, the authors could increase font sizes. Fig.
6 really suffered from image compression. The authors might
want to include a vectorized form.

Most technical details are fine, but especially for the
evaluation, I fail to grasp some important connections (see
below).
Also, such works really benefit from having an open source
implementation.

The quantitative results show the usability and improvement
for training segmentation networks. Also, according to FID,
they seem to win over SIMS or OASIS. However, as a human,
SIMS results are much more convincing. This makes me wonder
how the proposed approach would perform in a perceptual
experiment as conducted for SIMS.

Some more remarks (in roughly decreasing importance):
- For the image data evaluation (IV.B), how is the exact
evaluation regime? Which segmentation mask is taken from
which dataset and how exactly is the evaluation performed?
- How would the proposed approach perform in the experiment
depicted in Table 2 in the SIMS paper. Why did the authors
deviate from this setup?
- For the depth evaluation (IV.C), I fail to grasp how
metric depth can be obtained properly across datasets.
- In SIMS, an ordering network is employed to determine in
which order blobs are put on the canvas. The authors
replaced this by a class-based order. It remains unclear
why they do so, especially since depth is available.
- Many visual artifacts seem to stem from scaling blobs.
This could be remedied by storing not only the Hu moments,
but also depth and retrieving blobs with a trade-off
between depth and shape match. With this, e.g.
unrealistically large signs could be avoided. Also, it
would solve the problem that scaling blobs introduces as
depth is not scaled accordingly. E.g. a small, but enlarged
vehicle would be estimated closer than a larger, originally
sized one, both sharing the same shape.
- Using the variable names (e.g. x_R, x_C^inpainted) more
consistently in the graphics (Fig. 2, Fig. 5) would be
helpful.
- The arrows in Fig. 6 could simply be aligned with the
axes.
- I think I would have liked to split depth and alignment
contributions and evaluate each more in depth (no pun
intended).

All in all, the idea is nice and the metrics are
convincing, but the above points as well as the lacking
human visual quality question the contribution.

Comments on the Video Attachment
================================

Nice explanation especially using the images in the
diagram. Only the upper right diagram in the Quantitative
results section is barely readable.
